Non-linear Associative-Commutative Many-to-One Pattern Matching with Sequence Variables

Pattern matching is a powerful tool which is part of many functional programming languages as well as computer algebra systems such as Mathematica. Among the existing systems, Mathematica offers the most expressive pattern matching. Unfortunately, no open source alternative has comparable pattern matching capabilities. Notably, these features include support for associative and/or commutative function symbols and sequence variables. While those features have individually been subject of previous research, their comprehensive combination has not yet been investigated. Furthermore, in many applications, a fixed set of patterns is matched repeatedly against different subjects. This many-to-one matching can be sped up by exploiting similarities between patterns. Discrimination nets are the state-of-the-art solution for many-to-one matching. In this thesis, a generalized discrimination net which supports the full feature set is presented. All algorithms have been implemented as an open-source library for Python. In experiments on real world examples, significant speedups of many-to-one over one-to-one matching have been observed.

==> figures/Mathematica.csv <==
m-1	10	0.200397
m-1	20	0.386875
m-1	30	0.608787
m-1	40	0.800002
m-1	50	0.943986
m-1	60	1.19932
m-1	70	1.41443
m-1	80	1.71044
m-1	90	1.91285
m-1	100	2.02967
m-1	110	2.20338
m-1	120	2.55835
m-1	130	2.72955
m-1	140	2.82289
m-1	150	2.86282
m-1	160	2.89047
m-1	170	3.12463
m-1	180	3.43595
m-1	190	3.79632
1-1	10	0.187978
1-1	20	0.37264
1-1	30	0.578683
1-1	40	0.764889
1-1	50	0.88699
1-1	60	1.10447
1-1	70	1.28675
1-1	80	1.75074
1-1	90	1.97912
1-1	100	1.85328
1-1	110	2.07063
1-1	120	2.2553
1-1	130	2.54932
1-1	140	2.92862
1-1	150	3.00284
1-1	160	3.55507
1-1	170	3.52011
1-1	180	3.45798
1-1	190	3.90655

==> figures/all_new_patterns_70_30/processed.csv <==
size,method,setup_min,setup_p10,setup_median,setup_p90,setup_max,setup_mean,size_min,size_p10,size_median,size_p90,size_max,size_mean,match_min,match_p10,match_median,match_p90,match_max,match_mean
10,'1-1',1.2347207167806573e-06,1.543400896175662e-06,1.543400896211744e-06,1.8829490935247645e-06,2.778121613200568e-06,1.6514389589639655e-06,0,0.0,0.0,0.0,0,0.0,5.3401671009201124e-05,0.00015279668872603125,0.00036825545383867286,0.000736572643712974,0.010231821901414584,0.0004202264436637568
10,'m-1',0.0010439563662045792,0.0011807325536276273,0.0013967778110810514,0.0015632490317474075,0.0016748986525803033,0.0013721760007951538,28,34.89999999999998,42.0,51.20000000000073,57,43.3,8.643045018796869e-06,6.327943674522274e-05,9.877765735799571e-05,0.00018644282826363323,0.0026707009108224433,0.0001135285056370677
20,'1-1',1.2347207167806573e-06,1.2347207176688357e-06,1.5434008959758216e-06,1.852081075659484e-06,2.3459693622385203e-05,2.6237815237584174e-06,0,0.0,0.0,0.0,0,0.0,9.970369789602529e-05,0.0003373565678957746,0.0007507101959225437,0.0012612980804108888,0.003761267984093486,0.0007868466642527855
20,'m-1',0.0024104835197196195,0.0025140457198562045,0.002667768449119201,0.0030404688975403725,0.00306519417989648,0.0027155521408669613,64,67.89999999999998,76.5,92.40000000000146,101,79.25,9.260405377631287e-06,7.683049661331153e-05,0.000123780751877689,0.00023058409389520307,0.0018493029538522165,0.00014086475929067738
30,'1-1',1.5434008950876432e-06,1.5434008950876432e-06,1.543400896864e-06,1.852081075170986e-06,3.951106294408646e-05,3.5652560701926463e-06,0,0.0,0.0,0.0,0,0.0,0.00014940120675532853,0.0004941660989524977,0.0011060010822330213,0.0018962223410987633,0.00410915054610328,0.0011703237550902594
30,'m-1',0.003749846817463265,0.00405994692552838,0.004397766513696055,0.0048311843533738906,0.0049607991606350765,0.004375587842816308,83,91.79999999999995,102.5,110.10000000000036,116,101.35,9.569085555938273e-06,8.303496821682188e-05,0.00014353628334973223,0.0002679343955840352,0.0008075073489024476,0.0001614135988229961
40,'1-1',1.5434008950876432e-06,1.5434008950876432e-06,1.8520810733946291e-06,1.8520810769473428e-06,5.494507190206832e-05,4.3832585449266045e-06,0,0.0,0.0,0.0,0,0.0,0.00020527231919942324,0.0007062293820940368,0.0015457159975653667,0.002479350067711295,0.0073573920722900255,0.0015852530925380992
40,'m-1',0.006005681567376797,0.006104798772934216,0.006463917293467958,0.0071470265301354224,0.007812386656500081,0.006562741252852433,106,112.29999999999984,129.0,138.50000000000182,156,126.5,1.080380627271893e-05,9.630821592310213e-05,0.00017749110306297666,0.00032630581747952205,0.0011652676766473746,0.00019681602568711356
50,'1-1',1.543400898640357e-06,1.543400898640357e-06,1.8520810733946291e-06,1.8520810769473428e-06,7.161380158393627e-05,5.2475630473836075e-06,0,0.0,0.0,0.0,0,0.0,0.0002771948009616665,0.0010182433072753127,0.0022241950315429193,0.0034398084454274175,0.007805904372737871,0.002245023380980213
50,'m-1',0.008421103969972421,0.008709750805576984,0.009356559253163255,0.009932371259526545,0.010661196030746112,0.009363149574993557,121,122.0,140.0,156.10000000000036,164,141.1,1.1729846811192601e-05,0.00011513770686306658,0.0002089764813497652,0.00038276342225955777,0.000965551600671688,0.00023088130146143963
60,'1-1',2.1607612481489014e-06,2.1607612552543287e-06,2.3151013444078217e-06,2.5003094513921255e-06,7.809608534614654e-05,6.111867548597161e-06,0,0.0,0.0,0.0,0,0.0,0.0003509693638008571,0.0013053776100072413,0.002806211509511769,0.004226263806104669,0.007722560724332084,0.0028197285116666427
60,'m-1',0.01139863297895971,0.011442372960359392,0.011852084162267573,0.01243246463528041,0.012725340389351913,0.011974198041177431,134,147.6999999999997,172.5,179.40000000000146,183,166.85,1.2655887346113559e-05,0.00012532415276922393,0.00023367089568893107,0.000423509205923267,0.0017764544315497233,0.0002572022545588221
70,'1-1',2.160761241043474e-06,2.1607612552543287e-06,2.1607612552543287e-06,2.50030945778701e-06,0.00010001237807699681,7.1613801576830834e-06,0,0.0,0.0,0.0,0,0.0,0.0004151748410805567,0.0015072853152545919,0.0032899133503860867,0.0049762640376172845,0.009226450557619614,0.003289943703937806
70,'m-1',0.013986298921565776,0.014275779193656033,0.014832236952784683,0.015744757298665552,0.015913389280584056,0.014904437246707402,154,169.29999999999984,181.5,193.40000000000146,203,181.75,1.358192787392909e-05,0.00013705399958041653,0.00025003094519604474,0.0004532042391559801,0.0012489200052243632,0.00027500965397276645
80,'1-1',2.160761241043474e-06,2.1607612538332433e-06,2.1607612552543287e-06,2.469441440666742e-06,0.00011390298614344374,7.794174525344033e-06,0,0.0,0.0,0.0,0,0.0,0.00048215843997923,0.0017662679856428553,0.0038742449296904624,0.0056470260671261496,0.010387088031578173,0.003826030834886204
80,'m-1',0.016910734939727945,0.017428762016530177,0.01814499263643654,0.018918483429591557,0.019130762788847733,0.01811261208563266,180,183.89999999999998,191.0,200.20000000000073,208,191.95,1.3890608059341503e-05,0.00014785780585668817,0.00027781216131472775,0.0005007101187516128,0.0015415488151546697,0.0003022876185189318
90,'1-1',1.8520810698419155e-06,2.1607612552543287e-06,2.4694414264558873e-06,2.7781216118683005e-06,0.00011884186899635552,8.226326774973814e-06,0,0.0,0.0,0.0,0,0.0,0.000547598637979263,0.001959131361626021,0.004360879232280013,0.006406873196348784,0.011019265038669346,0.004315466204305052
90,'m-1',0.020399129645369385,0.020755624384366907,0.021271459831908146,0.021875114790444256,0.022266027369454378,0.0213201695641942,181,191.0,207.5,217.40000000000146,224,207.15,1.4816648587157033e-05,0.00015588349052109152,0.000293554850458122,0.0005081184430594022,0.0011902707711612948,0.00031153701430346815
100,'1-1',2.1607612552543287e-06,2.4694414264558873e-06,2.4694414264558873e-06,2.7781216004996166e-06,0.00012563283294753091,8.643045019596229e-06,0,0.0,0.0,0.0,0,0.0,0.0006201384800874621,0.0022165706311170655,0.004745031715344794,0.007092266666344926,0.013417401351205172,0.00476786828657913
100,'m-1',0.023833505319629467,0.02440879256971867,0.025352520481689567,0.02620765718225756,0.02650636699169695,0.025351316629001985,192,206.5999999999999,216.0,228.0,233,215.85,1.5125328758358592e-05,0.00016668729679452098,0.0003086801792449023,0.0005467034654571991,0.0016261271842381575,0.00033100645069546414
110,'1-1',2.1607612552543287e-06,2.4385734093357243e-06,2.4694414548775967e-06,2.778121597657446e-06,0.00013798004013665377,9.244971373334465e-06,0,0.0,0.0,0.0,0,0.0,0.000668909948444707,0.00246734240873252,0.005360076972493744,0.007833037360478558,0.013808190458149738,0.005332290714581258
110,'m-1',0.027880611149726064,0.028329864282599714,0.02886545526158102,0.029574401029239715,0.03002933387742246,0.0289373468753368,217,222.39999999999986,228.0,237.10000000000036,238,228.6,1.543400895798186e-05,0.0001774911030736348,0.0003423263187869452,0.0005939006648816303,0.0016224230220984737,0.0003584880412669188
120,'1-1',2.1607612268326193e-06,2.1607612552543287e-06,2.4694414264558873e-06,2.7781216260791552e-06,0.00014909252658412697,9.800595688602697e-06,0,0.0,0.0,0.0,0,0.0,0.000736202227500371,0.002689499533749995,0.005863843025011306,0.008646471368842867,0.015261765422195595,0.0058292133789811
120,'m-1',0.031588477462804576,0.03164796013335831,0.03234906542445515,0.03392830408948556,0.034342213341830075,0.032632418394995,219,227.0,238.0,250.3000000000011,256,238.3,1.543400895798186e-05,0.0001833251584514528,0.00034186329850172115,0.0005994877761224871,0.0017119402741059275,0.000362878656689683
130,'1-1',4.3215225105086574e-06,4.630202681710216e-06,5.401903138135822e-06,5.895791440480137e-06,0.0001481664860421006,1.2408943204889055e-05,0,0.0,0.0,0.0,0,0.0,0.0007988643038743248,0.002891685051145032,0.006353101109141335,0.009324086098314411,0.016654839071179595,0.006304058053687081
130,'m-1',0.03586987154886856,0.036064803082081195,0.0372445787271829,0.03793463326787792,0.04334085792714859,0.03729148268041342,235,238.79999999999995,249.5,260.0,261,249.35,1.5742689129183418e-05,0.0001978331268446709,0.00037303999661730813,0.0006537846196579267,0.0015930984050669394,0.0003910454143659479
140,'1-1',2.1607612552543287e-06,2.4385734093357243e-06,2.469441483299306e-06,2.7781216545008647e-06,0.0001552661301502667,1.0201879928217749e-05,0,0.0,0.0,0.0,0,0.0,0.0008615263802767004,0.003114737348676044,0.006848532796823292,0.010072851609101008,0.05764911027569042,0.006801398208029042
140,'m-1',0.03953205319544395,0.04049566011100864,0.04123365268353041,0.04238234423460202,0.042570392199763774,0.04128379777866655,238,244.69999999999993,259.5,264.2000000000007,270,255.95,1.6051369300384977e-05,0.0002046549588499147,0.0003796766204686719,0.000666440506967092,0.0029201144956800817,0.0004009577008347473
150,'1-1',2.4694414264558873e-06,2.4694414264558873e-06,2.778121597657446e-06,2.8089896659367907e-06,0.00016421785539932898,1.0803806279113815e-05,0,0.0,0.0,0.0,0,0.0,0.0009257318575350837,0.003293494040480027,0.007420671509009935,0.010676630039716884,0.01748611479382589,0.007244986236465233
150,'m-1',0.0451676272279542,0.04529856936000556,0.0462228504206621,0.04671920814887472,0.046945007700003316,0.046148890649732266,249,257.0,266.5,275.10000000000036,279,265.9,1.6360049528429954e-05,0.000208328252949741,0.000393258548342601,0.0006733240749554173,0.00186967584568265,0.00040907146223974187
160,'1-1',4.630202681710216e-06,4.9080148357916116e-06,5.556243195314892e-06,6.204471611681696e-06,0.00017131749950749509,1.3751701987985144e-05,0,0.0,0.0,0.0,0,0.0,0.0009914807357631616,0.0035459018230028505,0.007872733631529627,0.01135618945430679,0.019008525437868684,0.007735506668160478
160,'m-1',0.04983178473634098,0.05010833130892252,0.050765387938440654,0.0521017879065086,0.05262379695756181,0.050962048080651814,267,268.9,273.5,281.0,282,274.3,1.6360049471586535e-05,0.00021607612546858945,0.00040622311587412696,0.0007056737577954665,0.0015041985134303104,0.00042597658948876455
170,'1-1',4.630202681710216e-06,5.216695012677512e-06,5.5562432521583105e-06,6.173603594561428e-06,0.00019076435080478404,1.4862950632732463e-05,0,0.0,0.0,0.0,0,0.0,0.0010584643346192024,0.0037529027512277933,0.008404743920436886,0.012108906071381398,0.020344493253617202,0.008259629509701038
170,'m-1',0.05480091826177613,0.05524563379599954,0.05600693172209503,0.05649597373008541,0.05701446382715858,0.05593349670746477,274,275.79999999999995,280.5,284.2000000000007,286,280.3,1.6668729642788094e-05,0.0002203976479790981,0.00042474392662938953,0.000727898730690413,0.00168817190029813,0.00044261131290240503
180,'1-1',2.4694414264558873e-06,2.4694414264558873e-06,2.778121597657446e-06,3.0868017688590044e-06,0.00019848135525535326,1.256328329191092e-05,0,0.0,0.0,0.0,0,0.0,0.0011032229606371402,0.003997037904986201,0.008936599869258544,0.012745836753288131,0.020748864288520963,0.008708573447927335
180,'m-1',0.05935271618488969,0.060473873463968174,0.06104875942980925,0.062345216182586705,0.06412861591820729,0.06123003186505684,275,280.79999999999995,284.0,288.0,289,284.1,1.6668729585944675e-05,0.00022684906367658185,0.000439251895045345,0.0007687062504601275,0.0027401539512084128,0.0004588804046425139
190,'1-1',2.778121597657446e-06,2.778121597657446e-06,3.0868018257024232e-06,3.5498220313462453e-06,0.00018675150852232036,1.2300905149231767e-05,0,0.0,0.0,0.0,0,0.0,0.0011634155955562164,0.004261021194338355,0.009403015620137012,0.013351343792885476,0.04898476632445181,0.009203430939034604
190,'m-1',0.06578962396270072,0.06591846706950263,0.06645436672874894,0.06752730816377853,0.0686588062287683,0.06672538792610112,284,284.9,289.0,293.0,294,289.0,1.6668729699631513e-05,0.00023614033716512495,0.00045530326434573,0.0007985864917714026,0.0020832825297247837,0.0004771821039172816


==> figures/all_new_patterns_70_30/var_pattern_count_break_even.dat <==
"Number of Patterns"	m-1
10	4.468646156065534
20	4.199697140901087
30	4.3334112156444125
40	4.723554384198375
50	4.646098260447446
60	4.670424796792733
70	4.94116143824853
80	5.137950412224445
90	5.322757278185231
100	5.711846462970833
110	5.816093601615875
120	5.9679144173651
130	6.3045821159429325
140	6.448555509944281
150	6.749365427640311
160	6.970119259420593
170	7.1534480730431005
180	7.420575318447202
190	7.645104818977462


==> figures/all_new_patterns_70_30/var_pattern_count_speedup.dat <==
"Number of Patterns"	m-1
10	3.701505990109241
20	5.585830467570039
30	7.250465658557183
40	8.054491939890303
50	9.723712430454933
60	10.963078517734266
70	11.96301168490471
80	12.656922085105466
90	13.852178091754313
100	14.404155195651192
110	14.874389381962684
120	16.06380885598894
130	16.12103817636798
140	16.962882104195337
150	17.710808270021072
160	18.15946429695641
170	18.661135106418463
180	18.977871706488884
190	19.28704128566816


==> figures/ast/processed.csv <==
size,method,setup_min,setup_p10,setup_median,setup_p90,setup_max,setup_mean,size_min,size_p10,size_median,size_p90,size_max,size_mean,match_min,match_p10,match_median,match_p90,match_max,match_mean
50,'1-1',1.8520918274589349e-06,1.8520919297770889e-06,2.160773874493316e-06,2.500324114864248e-06,3.086819901909621e-06,2.129905709580271e-06,0,0.0,0.0,0.0,0,0.0,0.00023768513199229346,0.0002466369097646748,0.0002497237296665844,0.0003105340816773605,0.013495576587047253,0.0002631064421982585
50,'m-1',0.005755375696935516,0.005962809994002846,0.006263774933813693,0.006475993801700883,0.006792547181930786,0.0062496990350609846,278,286.40000000000873,315.0,335.9000000000524,344,313.25,1.0186505505771493e-05,1.0803869599840255e-05,1.3273325521367951e-05,2.531192330934573e-05,0.00725310071061358,1.9626380315372082e-05
100,'1-1',2.4694559215276968e-06,2.4694559215276968e-06,2.7781379685620777e-06,3.5807110180138382e-06,7.840522539481753e-05,6.682965033633082e-06,0,0.0,0.0,0.0,0,0.0,0.0004658011223455105,0.0004889522715529893,0.0004945085472627397,0.0006365022627505823,0.015735373104007522,0.0005227577022007668
100,'m-1',0.016085418480088265,0.016220652059860362,0.016669136122686723,0.01735209502458033,0.01763963229791443,0.016712814624099792,502,549.8000000000029,582.5,595.2000000000116,610,575.85,1.1421233466535341e-05,1.2347279380264808e-05,1.481673552916618e-05,5.556275823437318e-05,0.0015199501169718133,2.3711650494413614e-05
150,'1-1',2.4694559215276968e-06,2.4694559215276968e-06,2.7781379685620777e-06,3.426370039962399e-06,0.0001419937152604689,9.8623895610217e-06,0,0.0,0.0,0.0,0,0.0,0.0006880521550556296,0.0007312676334549906,0.0007402194112273719,0.0009294414708165277,0.015996209385093607,0.0007787534189215801
150,'m-1',0.030003272029034633,0.03027164015097713,0.031199260398011575,0.03173392847236395,0.032516869470782694,0.031099247433334195,780,801.9000000000015,819.5,850.2000000000116,855,821.65,1.2038597560604103e-05,1.296464347433357e-05,1.5434099623234943e-05,8.797436703389394e-05,0.006145549731854771,2.8895489907229517e-05
200,'1-1',4.9389118430553935e-06,5.216725480750478e-06,5.710616846954508e-06,7.562708697177763e-06,0.0002620710092742229,1.895307412951297e-05,0,0.0,0.0,0.0,0,0.0,0.0009103031875383749,0.0009695701296550396,0.0009803739990275062,0.001246457874231055,5.301628914859293,0.0011128933117302725
200,'m-1',0.048968384790669006,0.04939692799685021,0.05003333765489515,0.0535737966033901,0.06361812333693706,0.05126406818168394,1035,1040.800000000003,1065.5,1110.1000000000058,1149,1070.7,1.296464347433357e-05,1.3582007568402332e-05,1.6360145309590735e-05,9.908691868076858e-05,0.006324585285710782,3.033427005611405e-05
250,'1-1',3.395501835257164e-06,3.395501835257164e-06,3.704183882291545e-06,5.154989230517303e-06,0.0003824569851076376,2.2811599023953022e-05,0,0.0,0.0,0.0,0,0.0,0.0011467535914562177,0.0012134289013374655,0.0012300977286940906,0.0015625482317318529,0.016488248476662193,0.0012950476176970282
250,'m-1',0.07095024663681215,0.07176106161910034,0.07312413954900876,0.07472511868826276,0.08043048790273133,0.07357953808823367,1251,1253.800000000003,1278.0,1331.2000000000116,1334,1285.25,1.3582007568402332e-05,1.45080534821318e-05,1.6977509403659496e-05,0.00011702134240749909,0.013348952641990763,3.321073959374608e-05
300,'1-1',3.395501835257164e-06,3.395501835257164e-06,3.704183882291545e-06,4.321547976360307e-06,0.0004830873135688307,2.7750510867008416e-05,0,0.0,0.0,0.0,0,0.0,0.0013724001260015939,0.001452348761176836,0.0014761172744783835,0.0018743170410289167,0.039727063384816574,0.0016411911098090503
300,'m-1',0.0986529117972168,0.09901471795726621,0.10020604522810572,0.10147290698164543,0.10172491495814029,0.10025694688812073,1471,1481.900000000016,1537.5,1565.3000000000175,1575,1531.55,1.5125417348826886e-05,1.6051463262556354e-05,1.8520919411457726e-05,0.00013088116361359425,0.00624031510255918,3.668797210218703e-05
350,'1-1',4.321547748986632e-06,4.599361614055391e-06,4.630230023394688e-06,5.67974871047036e-06,0.0005908173282023199,3.418653038806951e-05,0,0.0,0.0,0.0,0,0.0,0.0016051463460371451,0.001693120713071039,0.001731397280082092,0.0021931855364982766,0.01897931213306947,0.001809949531242477
350,'m-1',0.1290562356848568,0.12957046901151478,0.1318521228058671,0.13389099821597916,0.1440486112396684,0.13222297334851532,1660,1685.4000000000087,1737.0,1782.0000000001164,1825,1734.25,1.9138283278152812e-05,2.0064329419255955e-05,2.2842466933070682e-05,0.00014045030502529698,0.006373357040047267,4.1942766713649315e-05
400,'1-1',4.321547748986632e-06,4.321547748986632e-06,4.630229796021013e-06,6.081035371620446e-06,0.0006886695191496983,3.915631039035361e-05,0,0.0,0.0,0.0,0,0.0,0.0018632044898367894,0.0019431531250120315,0.001990381469113345,0.0025305749513790943,0.018826205865934753,0.002077222689796171
400,'m-1',0.1613601145827488,0.16334194556106973,0.16568089073257397,0.16779965304144878,0.1684434401990984,0.1653846331933061,1895,1902.6000000000058,1939.5,1957.2000000000116,1969,1931.65,2.0373011011542985e-05,2.160773919968051e-05,2.4077195121208206e-05,0.00015248890304064844,0.00450521363882217,4.535765809293597e-05
450,'1-1',4.012865701952251e-06,4.012865701952251e-06,4.167206952843117e-06,4.3524159536918665e-06,0.0007686181543249404,4.2397471270305685e-05,0,0.0,0.0,0.0,0,0.0,0.0020974941194253915,0.002177442755055381,0.002226831873485935,0.0028191926112413057,0.01390982781731509,0.002305079601837165
450,'m-1',0.20069268238466975,0.20226902870122315,0.20489492465071635,0.20886948308129957,0.21151785107986143,0.2049903073856728,2091,2100.0,2130.0,2175.100000000006,2182,2135.15,2.160773919968051e-05,2.2842466933070682e-05,2.531192330934573e-05,0.0001555757230562449,0.0005201291523917462,4.5845589310412385e-05
500,'1-1',4.630229796021013e-06,4.6302302052936286e-06,5.2475938900897745e-06,7.87139078966891e-06,0.0008325153257828788,4.6827057826703824e-05,0,0.0,0.0,0.0,0,0.0,0.0023339445237979817,0.0024135844769261894,0.0024638996414978465,0.0031266398732441303,0.01593076880362787,0.0025552741398028036
500,'m-1',0.24608961655530948,0.24668852135132527,0.24853314318511366,0.2526552824751567,0.2598503509711918,0.24946084060291948,2253,2306.500000000022,2341.5,2383.9000000000524,2403,2341.1,2.2533785340783652e-05,2.4077195121208206e-05,2.6546651497483253e-05,0.00017749214384821244,0.0016428055487267557,4.918648391366351e-05
550,'1-1',4.630229796021013e-06,4.630229796021013e-06,4.9389118430553935e-06,5.926694348094271e-06,0.000908759777303203,5.031516429880867e-05,0,0.0,0.0,0.0,0,0.0,0.002522240537473408,0.002659604022937856,0.002717636236866383,0.003439952092776366,0.01668426154037661,0.0028146279725468296
550,'m-1',0.29276418548079164,0.29350604090655036,0.29568045857786274,0.3005392674359471,0.30262935318796735,0.29654538551295134,2465,2489.800000000003,2532.0,2559.3000000000175,2566,2524.4,2.4077195121208206e-05,2.531192330934573e-05,2.8090061277907807e-05,0.00019848251940857153,0.0017159631802314834,5.353543731913967e-05
600,'1-1',4.630229796021013e-06,4.90804368382714e-06,4.9389118430553935e-06,5.2475938900897745e-06,0.000993029960682179,5.442063481950754e-05,0,0.0,0.0,0.0,0,0.0,0.0027867810026691586,0.0028988325648242608,0.0029608776444547402,0.003753912544561901,0.03038696374233041,0.003070432309569517
600,'m-1',0.3411559523146934,0.34517894294954327,0.3490856839468961,0.35248621734936547,0.3551778316941636,0.34892837960487666,2654,2681.800000000003,2723.5,2768.900000000227,2807,2726.55,2.531192330934573e-05,2.6855333089770284e-05,2.963347105833236e-05,0.00020558220512612024,0.0020231017601872736,5.684990738199098e-05
650,'1-1',5.8649575294111855e-06,5.8649575294111855e-06,6.4823216234799474e-06,6.852740489197413e-06,0.001062792090124276,5.918977153669402e-05,0,0.0,0.0,0.0,0,0.0,0.0027941893704337417,0.0029790898820465372,0.003067990294766787,0.003908840035364847,0.010204100531154836,0.003190297786146798
650,'m-1',0.3778477456953624,0.37927438124716084,0.38537048012358355,0.39054102692316617,0.39372017360255995,0.3853606486030612,2873,2890.30000000001,2924.5,2956.4000000000233,2967,2925.9,2.5003240807563998e-05,2.6546651497483253e-05,2.932478946604533e-05,0.00020064329328306485,0.006409781514776114,5.591073873191535e-05
700,'1-1',4.9389118430553935e-06,5.247593435342424e-06,5.5562759371241555e-06,5.988430348232125e-06,0.00112360244293086,6.141228195701842e-05,0,0.0,0.0,0.0,0,0.0,0.0030297137282104813,0.0032136881945916684,0.0033090709293901455,0.00422462171081861,0.013363769377065182,0.0034330735348182453
700,'m-1',0.43189333185182477,0.4368094938236027,0.4424994906748907,0.4450110508150149,0.44883966440102085,0.4417699825285594,2994,3063.8000000000175,3089.5,3123.200000000128,3177,3090.05,2.623796899570152e-05,2.7781378776126076e-05,3.055951674468815e-05,0.0002191642124671489,0.006146784459815535,5.861009352684317e-05
750,'1-1',5.247593435342424e-06,5.2475942538876556e-06,5.5562759371241555e-06,6.544058032890417e-06,0.0011878082959810854,6.483865195150429e-05,0,0.0,0.0,0.0,0,0.0,0.0032575210361756035,0.0034325437245570356,0.0035319393255122122,0.004472184666155954,0.010768988572635863,0.003658808819233949
750,'m-1',0.4955969600996468,0.49739281017919035,0.501096438427794,0.5050739910723698,0.5127936337430583,0.5013835281120641,3196,3225.800000000003,3270.5,3305.300000000134,3365,3270.25,2.7164014682057314e-05,2.932478855655063e-05,3.210292652511271e-05,0.00022070762224757345,0.0065613443721304066,6.144985359748282e-05
800,'1-1',5.556275027629454e-06,5.5562759371241555e-06,5.8649575294111855e-06,6.729267261121827e-06,0.0012628180202227668,6.883608375574113e-05,0,0.0,0.0,0.0,0,0.0,0.0033828459245341946,0.0036547947574945283,0.0037591292702927603,0.0047509245024230035,0.01118138771107624,0.003895527410656572
800,'m-1',0.5618975299266822,0.5623812037366409,0.5662805054980709,0.5732524277839737,0.5769454682395008,0.5670349088468758,3370,3392.0000000000146,3452.0,3505.0,3508,3448.95,2.8398742870194837e-05,3.0250835152401123e-05,3.30289731209632e-05,0.00023490699368267087,0.0006182900251587853,6.357641090909481e-05
850,'1-1',7.408368219330441e-06,7.717049811617471e-06,8.643095497973263e-06,9.569141275278525e-06,0.0013773390382993966,7.687724973948207e-05,0,0.0,0.0,0.0,0,0.0,0.0036949234163330402,0.0038968014378042426,0.004007000908131886,0.005076275319061096,0.011488526290122536,0.00415322609469334
850,'m-1',0.6303786293283338,0.6317339593405468,0.6379505985346441,0.6425502997307475,0.6456580791336819,0.6375635421874752,3539,3557.600000000006,3619.0,3659.800000000105,3692,3617.2,2.932478946604533e-05,3.148556334053865e-05,3.4263701309100725e-05,0.00024200668030971428,0.006476765506704396,6.641816884037565e-05
900,'1-1',5.8649575294111855e-06,6.173639121698216e-06,6.173640031192917e-06,7.099685717548709e-06,0.0014471011672867462,7.838979131520318e-05,0,0.0,0.0,0.0,0,0.0,0.0038575988246520865,0.0041227566534871585,0.004239747127030569,0.005381561807553226,0.013814753764563648,0.004395311678631897
900,'m-1',0.6957525358229759,0.7025903049158916,0.7077857314839093,0.7194122077555614,0.7339040863325863,0.7097948345153023,3746,3763.7000000000044,3786.5,3838.7000000000407,3846,3793.85,3.086819833697518e-05,3.272029061918147e-05,3.549842858774355e-05,0.00024879768352548126,0.006379530679623713,6.799248954068584e-05
950,'1-1',7.4083673098357394e-06,7.4083673098357394e-06,7.717049811617471e-06,8.643095497973263e-06,0.0015106896571523976,8.297371873595693e-05,0,0.0,0.0,0.0,0,0.0,0.004129856339204707,0.004382666888886888,0.004506448367465055,0.005697034800505207,0.014705918668369122,0.004668378696447354
950,'m-1',0.7751100451296224,0.7795050284299608,0.7843479710336396,0.790261206699871,0.7918866025838724,0.7845985436397314,3883,3918.000000000029,3948.0,3984.0,4014,3950.35,3.148556334053865e-05,3.426370039960602e-05,3.70418392776628e-05,0.0002540452778703184,0.006234450144802395,7.086281545332089e-05
1000,'1-1',7.4083673098357394e-06,7.686181652389217e-06,8.025731403904501e-06,8.951777999754995e-06,0.001567487143802282,8.595250023972767e-05,0,0.0,0.0,0.0,0,0.0,0.004400879126478685,0.00459504009813827,0.004721908395367791,0.006002012606586504,0.012415189623425249,0.004895933016371022
1000,'m-1',0.8572617438076122,0.8575333530894572,0.8637388179949994,0.8709429308732105,0.8830561369068164,0.8642827310962214,4068,4093.5000000000073,4133.0,4154.800000000105,4177,4128.05,3.272029061918147e-05,3.5498427678248845e-05,3.8276566556305625e-05,0.00026083628108608536,0.006393112687874236,7.327637399081054e-05
1050,'1-1',7.717049811617471e-06,8.334414815180935e-06,8.951777090260293e-06,9.970428436650697e-06,0.0016801560686872108,9.26200310459535e-05,0,0.0,0.0,0.0,0,0.0,0.00452033905639837,0.004816365084479912,0.004944776792399352,0.006288469492756121,0.012710598288322217,0.00512669702873951
1050,'m-1',0.9399082597119559,0.9438329968694283,0.9507064187328069,0.9637336630048621,0.9643030886709312,0.9524655973919239,4211,4261.100000000042,4281.0,4304.0,4305,4278.4,3.4263701309100725e-05,3.673315586638637e-05,3.951129474444315e-05,0.0002932478910224745,0.0010399496222817106,8.010776041098717e-05
1100,'1-1',6.4823216234799474e-06,6.79100394336274e-06,7.099685717548709e-06,8.025732313399203e-06,0.0017104069047491066,9.251199226127938e-05,0,0.0,0.0,0.0,0,0.0,0.004238512399751926,0.004275245557437302,0.004316608943554456,0.005531889935809886,0.011768500855396269,0.004724138767373097
1100,'m-1',0.8489356645004591,0.8525312231831796,0.8601804863592406,0.8634610042041604,0.8657702541677281,0.8586820976781383,4385,4406.500000000007,4432.0,4466.300000000076,4482,4433.85,3.086819742748048e-05,3.179424493282568e-05,3.395501880731899e-05,0.0002481803185219178,0.006161601195344701,6.722470636569955e-05
1150,'1-1',6.4823216234799474e-06,6.4823216234799474e-06,6.9453444666578434e-06,8.056600563579172e-06,0.0016588570124440594,8.96258156899421e-05,0,0.0,0.0,0.0,0,0.0,0.004445946697160252,0.004480519080971135,0.004506448367465055,0.005794886990770465,0.012135523740653298,0.004673907006773085
1150,'m-1',0.9259363868150103,0.9266232659783783,0.9310716203954144,0.93470295532152,0.9375240000244958,0.930781644533363,4549,4561.200000000012,4581.0,4606.500000000029,4623,4582.75,3.179424493282568e-05,3.272029061918147e-05,3.518974699545652e-05,0.00025281054877268616,0.0004682705784944119,6.890222567746211e-05
1200,'1-1',5.556274118134752e-06,5.5562759371241555e-06,5.864958438905887e-06,6.698399010941857e-06,0.0017230628654942848,9.187919404212153e-05,0,0.0,0.0,0.0,0,0.0,0.0046212780671339715,0.004665110909627401,0.00469412701750116,0.006030102667864412,0.012239240888447966,0.004866791859770161
1200,'m-1',1.0080229535924445,1.0095090721639297,1.0128938010475395,1.01627482574877,1.019835595972836,1.0129668197741903,4713,4719.0,4732.0,4740.0,4745,4730.3,3.272029061918147e-05,3.395501880731899e-05,3.611579268181231e-05,0.0002611449635878671,0.0005046950536780059,7.148134409571216e-05


==> figures/ast/var_pattern_count_break_even.dat <==
"Number of Patterns"	m-1
50	25.65946912054128
100	33.4761323167352
150	41.46036714533186
200	47.33701639801998
250	58.29337196086375
300	62.46743557042842
350	74.76712729283898
400	81.3762106749349
450	90.71566237850078
500	99.52326007391895
550	107.38324288874384
600	115.76718748981725
650	122.92721128659134
700	130.8974235256676
750	139.3574270037898
800	147.95754768275552
850	155.98645116278246
900	164.00834181890707
950	170.63901250763587
1000	179.19517035520477
1050	188.71616585439153
1100	184.36878465825598
1150	202.10446306990428
1200	211.22197139671357


==> figures/ast/var_pattern_count_speedup.dat <==
"Number of Patterns"	m-1
50	13.405754804016722
100	22.046449374071486
150	26.950690970175927
200	36.68765754612125
250	38.994844244326885
300	44.733764658287456
350	43.15284071743103
400	45.7965154536865
450	50.279201042217565
500	51.95073801754255
550	52.575043998763796
600	54.00945139520446
650	57.06055506517016
700	58.574783424392805
750	59.54137569147643
800	61.27315705547801
850	62.53147545628495
900	64.64407625494869
950	65.87910269417014
1000	66.8146190883437
1050	63.99750788734269
1100	70.27384755946693
1150	67.83390464993235
1200	68.08478381790945


==> figures/sequence/processed.csv <==
size,method,setup_min,setup_p10,setup_median,setup_p90,setup_max,setup_mean,size_min,size_p10,size_median,size_p90,size_max,size_mean,match_min,match_p10,match_median,match_p90,match_max,match_mean
10,'1-1',1.2799972695098916e-06,1.7066630257689398e-06,2.1333287820723967e-06,3.6266589302121888e-06,5.9733205902494076e-06,2.495994675221283e-06,0,0.0,0.0,0.0,0,0.0,5.1199890773734325e-05,0.00025727945113729334,0.0006850118719747833,0.0013277838340606696,0.016321245181343605,0.0007686107549637228
10,'m-1',0.001102077648900135,0.00112110694163814,0.0011716241672017347,0.0012474853386982862,0.0022165286047393096,0.0012333200355839403,46,51.80000000000018,59.0,62.20000000000073,66,57.55,1.1093309666421192e-05,7.167984708367214e-05,0.00013567971055028494,0.0002158928727613585,0.0008238915756972887,0.00014199722240592765
10,'Seq',0.002789114049889463,0.0030311615335220413,0.0035216991537074804,0.0055250655465273945,0.009527446341447643,0.004052940687060086,26,31.0,35.5,40.30000000000109,44,35.6,1.2799972690658024e-06,6.911985254376418e-05,0.00016682631077102883,0.0003076260103966888,0.0068932119611471165,0.00018561155069534596
20,'1-1',1.706663024236832e-06,1.706663024236832e-06,1.7066630277895456e-06,3.029326870773885e-06,2.6453276898763534e-05,3.263993036650703e-06,0,0.0,0.0,0.0,0,0.0,0.00010197311578963308,0.00047615898419195446,0.0012840505940250324,0.002463610744297995,0.03592141670097604,0.0014341802790820773
20,'m-1',0.0024089548608969835,0.0024864373622687473,0.003153486605894429,0.004922016166365669,0.00740777086342348,0.003501069864384476,71,80.80000000000018,93.5,99.10000000000036,102,91.25,1.237330693726335e-05,9.727979247031726e-05,0.00019370625342673975,0.00038745517342917443,0.003522125819465316,0.00022897218352601172
20,'Seq',0.008997527471944267,0.01022892751162066,0.012699706240628217,0.017971204328097123,0.0199359574699578,0.013445176650289525,42,46.500000000000455,55.0,64.10000000000036,67,54.3,1.2799972672894455e-06,7.935983069984331e-05,0.0002065062261209505,0.0004437750532787278,0.03748557336411196,0.00025921199101440424
30,'1-1',1.7066630206841182e-06,1.7066630206841182e-06,2.133328784736932e-06,5.5466548332121484e-06,2.1333287822500324e-05,3.6479922181698043e-06,0,0.0,0.0,0.0,0,0.0,0.0001510396777817391,0.0007978222979787119,0.0021599953920059534,0.004600438185727285,0.03679864149623313,0.0025489632662116777
30,'m-1',0.00379903189539732,0.0039237462960052495,0.004233164302583248,0.007101424850297011,0.00966483271502483,0.0049928000153599324,96,98.70000000000027,116.5,134.10000000000036,136,117.2,1.2799972694210737e-05,0.0001036797788103172,0.00020437289734331898,0.00035583924088200547,0.007828463299276223,0.00023568303854284663
30,'Seq',0.01549564694261818,0.015946845980062133,0.017588015812229685,0.021123624269602216,0.04378955991560929,0.019408001262928923,62,63.90000000000009,71.5,77.60000000000218,84,71.1,1.2799972708421592e-06,7.253317859579056e-05,0.0001815462793715028,0.0002858660568207938,0.004785056458551651,0.00018722392058893292
40,'1-1',1.7066630135786909e-06,1.7066630277895456e-06,2.1333287882896457e-06,4.351990706652797e-06,1.749329601352656e-05,3.1359933100105763e-06,0,0.0,0.0,0.0,0,0.0,0.0002035195658294242,0.0010444351052086632,0.0028345539529581742,0.005681097213657438,0.047490458687008186,0.003222712911545762
40,'m-1',0.005451081704364924,0.00564995061343865,0.006124573600914118,0.010049215895002541,0.017140016767967836,0.007217968601666058,122,132.20000000000073,142.0,152.10000000000036,158,141.8,1.3226638444052696e-05,0.00011519975423368578,0.00023466616604395085,0.0004343457400608486,0.015057034544994963,0.00027585728883784813
40,'Seq',0.027636847708066625,0.027956377693061567,0.03128035993523781,0.04790829246231206,0.05460895016757661,0.034208545688438355,69,77.60000000000036,83.0,90.10000000000036,92,82.95,1.2799972637367318e-06,7.807983342900116e-05,0.00020949288641247676,0.000424532427672375,0.005665694579860769,0.000244767776495415
50,'1-1',1.7066630277895456e-06,2.090662189857578e-06,2.1333287918423594e-06,2.6026611166686695e-06,2.687994266636906e-05,3.455992628431659e-06,0,0.0,0.0,0.0,0,0.0,0.00025599945385579304,0.0013165625246642776,0.003516579164625,0.006732529637267249,0.05549641494097557,0.0039004418123907356
50,'m-1',0.006905585268100367,0.007458458755291996,0.007914223116330277,0.009661035389787218,0.015924446027838712,0.008595245663475738,136,142.70000000000027,151.0,165.20000000000073,173,153.2,1.3653304222316365e-05,0.00012117307483094919,0.00025301279359268847,0.00043477240581069054,0.0037883652514949517,0.0002772196325981554
50,'Seq',0.03254393057292759,0.03469505131722041,0.03857186438001747,0.04628243993080544,0.07945839048875314,0.041060989736557474,82,84.80000000000018,96.0,102.0,111,94.95,1.2799972637367318e-06,7.59465046371588e-05,0.0001979729109962136,0.0003221326461186891,0.0034832992356257364,0.0002086761628241419
60,'1-1',2.5599945274734637e-06,2.943993717963206e-06,3.413326055579091e-06,8.703981438885132e-06,3.626658929078985e-05,5.802654284536856e-06,0,0.0,0.0,0.0,0,0.0,0.00030549268160484644,0.0015662473253513554,0.004203297699632458,0.008239470422461183,0.04738037892187208,0.004695050037226792
60,'m-1',0.009326060104399403,0.009883541581783109,0.010664297249505239,0.01568858519767427,0.01734012300772747,0.01216799537494211,155,164.0000000000009,170.5,186.40000000000146,195,173.55,1.4079969957947469e-05,0.00012671972967837064,0.0002696527580781094,0.0004838816343976761,0.01649617814146609,0.0003261529895401992
60,'Seq',0.0435655603934606,0.04921359101100817,0.06057309744404904,0.08476611249895863,0.11772646885020777,0.06437038000985212,89,93.90000000000009,100.0,109.0,112,100.95,1.2799972921584413e-06,7.935983069273789e-05,0.00021503954124568736,0.0003767458629511111,0.008678808151870498,0.00024133388515429032
70,'1-1',2.1333287918423594e-06,2.5173279539103924e-06,2.9866602915262774e-06,6.911985249761306e-06,2.6026611152474288e-05,4.885322913139589e-06,0,0.0,0.0,0.0,0,0.0,0.00035199924906237356,0.0018423427363501333,0.004984736032554338,0.009682838009933904,0.04835531017533867,0.005510906259399979
70,'m-1',0.011797734831475282,0.012138171438579107,0.012836452615601956,0.023599352321385256,0.05982579237166874,0.01701193170788713,167,182.30000000000064,193.0,200.0,202,190.8,1.4933301429209678e-05,0.00013909303663695027,0.00029866602949368826,0.0005111455761891648,0.0037444186785933198,0.000331955899827193
70,'Seq',0.052067728922168044,0.059079980629394624,0.06817585455820563,0.09459149953814151,0.15030069269187152,0.07392361829627367,94,95.0,106.5,111.10000000000036,118,105.75,1.2799972637367318e-06,7.935983069273789e-05,0.0002167462042734769,0.0003597218992752006,0.0035076191837219994,0.00023517803695361294
80,'1-1',2.1333287918423594e-06,2.5599945274734637e-06,2.559994555895173e-06,1.8815959839460976e-05,4.650656740068371e-05,6.8479853922553955e-06,0,0.0,0.0,0.0,0,0.0,0.0004134391180059538,0.0020825128906722056,0.0055637214640569255,0.010475326985960012,0.0522767951428591,0.006088296728966412
80,'m-1',0.01422162299388674,0.015029599936838178,0.01618812546533377,0.02156185266805445,0.025706611825853543,0.0171457340890953,181,184.70000000000027,199.5,209.0,220,199.05,1.4506635693578573e-05,0.0001416530311587394,0.0003042126843411097,0.0005128522392396917,0.0029064471328865693,0.0003333311715601951
80,'Seq',0.07232325904368508,0.07275282612732215,0.08143214627807538,0.09379879722922094,0.12792762042107597,0.0842037883652523,106,107.90000000000009,112.0,119.10000000000036,120,112.45,1.2799972637367318e-06,8.021316222084351e-05,0.00022143952759279273,0.0003647992217565843,0.002905593801415307,0.00023459649152775342
90,'1-1',2.5599945274734637e-06,2.5599945274734637e-06,2.986660319947987e-06,3.8826584216168805e-06,3.285326323521076e-05,4.671990035376439e-06,0,0.0,0.0,0.0,0,0.0,0.00046122568272721765,0.0022996004275341875,0.006166600177920145,0.011516604764568684,0.04439798528431993,0.00674263513037858
90,'m-1',0.017082416890843888,0.017818457987311836,0.01901307943876418,0.035476318983871144,0.0395143690359987,0.023046777500215398,179,193.0,205.0,215.3000000000011,222,204.25,1.621329869294641e-05,0.00015743966412173904,0.0003451725969512154,0.0006324466507976472,0.015557513477290286,0.00039613880290428937
90,'Seq',0.08486125896268959,0.08560980136572886,0.09447318512388847,0.11122873337875033,0.12738362158160044,0.0969485505097691,113,113.90000000000009,118.0,122.0,122,118.0,1.2799972637367318e-06,7.978649648521241e-05,0.0002239995221202662,0.00036266589296474194,0.0037904985802583724,0.0002317260123180347
100,'1-1',2.5599945274734637e-06,2.986660263104568e-06,2.986660319947987e-06,4.394657304374516e-06,3.498659202705312e-05,4.906656187131375e-06,0,0.0,0.0,0.0,0,0.0,0.0005107189105046928,0.002626298397217397,0.007102064848936607,0.013415864712823123,0.05322228645911764,0.007758554328417199
100,'m-1',0.019569878250877082,0.02002402128209159,0.021579473963811324,0.02661540988713836,0.031276733276285995,0.022825572638777204,200,206.60000000000036,216.0,225.10000000000036,228,215.5,1.621329874978983e-05,0.0001604263243848436,0.00035925256693758456,0.0005998920535716934,0.006282226597932095,0.00039846861126703744
100,'Seq',0.0962609146433806,0.10345351796582967,0.11358930434280978,0.14848070724117526,0.1869444545185388,0.12164989514689718,111,115.90000000000009,120.0,125.10000000000036,126,120.1,1.2799972637367318e-06,8.149315948458025e-05,0.00023381283455137236,0.00038954583561690015,0.004881482919472546,0.0002535907976728822
110,'1-1',2.5599945274734637e-06,2.5599945274734637e-06,3.4133259987356723e-06,5.290655462886828e-06,5.119989077684295e-05,5.994653872676281e-06,0,0.0,0.0,0.0,0,0.0,0.0005661854588652204,0.0029980096042436346,0.00785022325280238,0.014186380402372833,0.05963293944978432,0.008390714814474091
110,'m-1',0.023243470413945033,0.024019618091483612,0.028196633180527897,0.03320180650287105,0.042003537059144946,0.028739138689837775,209,211.80000000000018,224.0,228.20000000000073,230,221.2,1.621329874978983e-05,0.0001715196340228431,0.00038911916988126904,0.0007147078086063632,0.05042463909410344,0.000448195651848971
110,'Seq',0.1136936241202875,0.1157245104543223,0.14666272711951933,0.20044851104316358,0.2581233960033842,0.15529131671183863,117,119.0,123.0,126.0,126,122.65,1.2799972637367318e-06,8.575981712510838e-05,0.00024959946745184425,0.0004514977033977633,0.00703315832925,0.0002809884992249977
120,'1-1',2.5599945274734637e-06,2.5599945274734637e-06,3.1999931593418296e-06,4.735989841720012e-06,5.03465591918939e-05,5.631987983178988e-06,0,0.0,0.0,0.0,0,0.0,0.0006156786865858521,0.0032354064311448383,0.008608194969156102,0.016002013862407693,0.0974466187805092,0.009287986926961969
120,'m-1',0.026673009764181188,0.027387248240552265,0.028946284914582066,0.03309859605635702,0.036443655586936075,0.029574678240669526,219,220.80000000000018,225.5,230.0,230,225.7,1.621329874978983e-05,0.00016294365240128176,0.00035967923258795054,0.0005820147583904147,0.019432918543202504,0.0003894313612132464
120,'Seq',0.1255728521111905,0.12926820422786717,0.1426140957565849,0.16334441953192913,0.2068164121249083,0.14524333814753732,122,122.90000000000009,125.0,126.0,126,124.6,1.2799972637367318e-06,8.106649374894914e-05,0.00023850615787068818,0.0003933858273626356,0.004695456649642438,0.00024882907983056837
130,'1-1',3.8399917912101955e-06,4.266657469997881e-06,4.906656158709666e-06,8.575981712512547e-06,3.8826583818263316e-05,7.167984676925698e-06,0,0.0,0.0,0.0,0,0.0,0.0006694385717764817,0.003339128876461928,0.009014380769315267,0.016835206751545685,0.08557464410739613,0.00986947402778876
130,'m-1',0.031490919486032,0.031867494682683205,0.034093367267473695,0.04073104910705856,0.050599572054238706,0.03592888335171551,221,224.9000000000001,230.0,230.0,230,227.9,1.6639964428577514e-05,0.00017749295466273907,0.0004061858001023211,0.0006848838722021359,0.01472892857827901,0.00044100705918527863
130,'Seq',0.14216332338492066,0.14346554994023122,0.15540980179241615,0.17110798696963683,0.2266145565555462,0.1608440515327004,122,124.80000000000018,126.0,126.0,126,125.5,1.2799972637367318e-06,8.575981701142155e-05,0.00024874613598058204,0.0004177484421575174,0.00841470204863981,0.0002658051289489322


==> figures/sequence/var_pattern_count_break_even.dat <==
"Number of Patterns"	m-1	Seq
10	1.9642474618838446	6.9475990065336175
20	2.9022422635934824	11.440234424844903
30	2.1567434690649203	8.216128213587517
40	2.4483156055423647	11.486245764749473
50	2.3713118446794126	11.121381377160038
60	2.7838130740795703	14.45188134084747
70	3.2838790110312828	14.011095692697426
80	2.9781040273380195	14.383541514708858
90	3.6306812958245365	14.88945349441633
100	3.100597854372038	16.20860487761034
110	3.617636098528262	19.14803484378699
120	3.3229040414716353	16.067614772945436
130	3.8099211130141137	16.747441549911553


==> figures/sequence/var_pattern_count_speedup.dat <==
"Number of Patterns"	m-1	Seq
10	5.412857673838818	4.140964029901804
20	6.2635568085026865	5.532846970039981
30	10.815217259464694	13.614517088380802
40	11.682536738915415	13.166410046651421
50	14.069861415784478	18.691362538028663
60	14.395238393631573	19.454582742183668
70	16.601320423191165	23.432912064347928
80	18.265008641314388	25.952207082543474
90	17.020890356978384	29.09744600068715
100	19.470929727053786	30.59477867341738
110	18.721098207578148	29.86141723813166
120	23.8501257269725	37.32677439986639
130	22.37940146813463	37.130487537300056


==> figures/syntactic/processed.csv <==
size,method,setup_min,setup_p10,setup_median,setup_p90,setup_max,setup_mean,size_min,size_p10,size_median,size_p90,size_max,size_mean,match_min,match_p10,match_median,match_p90,match_max,match_mean
10,'1-1',1.2347169056070584e-06,1.2347169056070584e-06,1.543396132008823e-06,1.5433961322308676e-06,1.8520753584769026e-06,1.4662263255145468e-06,0,0.0,0.0,0.0,0,0.0,5.401886462141903e-05,5.834037379193191e-05,0.00013242338813113097,0.00016792149916855514,0.0007040973154475161,0.00012689398628043996
10,'m-1',0.0007158271260507831,0.0007426204829039669,0.0007977814606636713,0.0008348538357564343,0.0008605976832383178,0.0007925493477758394,33,37.70000000000027,47.5,51.299999999995634,55,45.65,7.71698065982207e-06,1.0186414471924365e-05,2.6237734244816124e-05,3.9819620207381945e-05,0.0007099622207489276,2.5534262005072138e-05
10,'DN',0.0027750262454508956,0.0030711113594258693,0.003282803572900228,0.0040062550758441125,0.004022398999385501,0.0034360165069308737,33,35.90000000000009,43.5,51.099999999998545,52,43.55,8.643018339249409e-06,1.0495093698104085e-05,1.6668678226139377e-05,2.3150941981242568e-05,0.00016946489530056397,1.679778331273769e-05
20,'1-1',1.2347169064952368e-06,1.5125282084582918e-06,1.5433961326749568e-06,1.5742640568912008e-06,6.48226375510319e-06,1.7749055520432933e-06,0,0.0,0.0,0.0,0,0.0,0.00010279018239600646,0.00010988980460346909,0.0002666988516200064,0.0003342996022048794,0.000685885241090034,0.0002528529831840842
20,'m-1',0.0015523478296302073,0.001629085485314979,0.0016823017839513454,0.0018454387551081176,0.0019456051640815986,0.001703446310958666,63,64.90000000000009,74.5,86.49999999999272,93,75.8,8.025659884225433e-06,1.0803772923395627e-05,3.3337356452278755e-05,4.6301883962485135e-05,0.0012211350196906778,3.0408090914671693e-05
20,'DN',0.00802133837756358,0.009925734864916854,0.011128812149861389,0.012869392571757449,0.014130717626724021,0.011304496931573389,56,60.90000000000009,76.0,86.19999999999709,92,75.35,8.643018340137587e-06,1.0495093697215907e-05,1.8520753584994054e-05,2.65464134727722e-05,0.0001537222547547401,1.8613249314968704e-05
30,'1-1',1.2347169082715936e-06,1.5433961308986e-06,1.5433961308986e-06,1.852075360986305e-06,1.296452751020638e-05,2.176188546165747e-06,0,0.0,0.0,0.0,0,0.0,0.00015310489629882795,0.0001626739523175047,0.00039387469290375066,0.0004966648752997571,0.0008655365508616342,0.0003732371869568081
30,'m-1',0.0024663470190375847,0.002502184677224762,0.002632262103233529,0.0027024557593164776,0.002751566624247914,0.0026145593496009426,77,85.50000000000045,92.0,103.29999999999563,108,92.7,8.64301833303216e-06,1.1112452156680774e-05,3.58067902581638e-05,5.30928269455444e-05,0.00013396678426147446,3.376493891697372e-05
30,'DN',0.018547608677465632,0.018826438622685526,0.02079402174768319,0.023284785293537155,0.023758731377768072,0.020985943056711788,80,85.40000000000055,97.5,106.29999999999563,125,96.9,8.64301833303216e-06,1.0495093697215907e-05,1.8829432811173774e-05,2.747245115131136e-05,0.00012069357752864107,1.9372561627022477e-05
40,'1-1',1.5433961308986e-06,1.5433961308986e-06,1.85207535707832e-06,1.9446791320363156e-06,2.7472451144205934e-05,3.0867922646393707e-06,0,0.0,0.0,0.0,0,0.0,0.00020619772324437236,0.00021823621307248686,0.0005318543071055615,0.0006670558082788602,0.013165477685738836,0.0005078217000878751
40,'m-1',0.0037689733545036574,0.003805274031529395,0.0039063356102566615,0.004318329773747817,0.004703654052079287,0.00400221137797924,87,104.70000000000027,113.0,121.0,121,111.6,8.643018340137587e-06,1.1729810601934787e-05,3.920226175324615e-05,5.957509069531852e-05,0.006351383762670082,3.843304855612857e-05
40,'DN',0.026843054208086414,0.02981372134723728,0.033442307389567105,0.036289348498536725,0.038910868564691725,0.033255911438691714,89,104.0,115.5,123.29999999999563,127,113.5,8.64301833303216e-06,1.0803772923395627e-05,1.9446791263533214e-05,2.901584728220996e-05,0.00010433357852690506,2.020063995379431e-05
50,'1-1',1.5433961237931726e-06,1.5433961237931726e-06,1.5433961380040273e-06,4.506716703606368e-06,3.117660187257343e-05,4.444980859474868e-06,0,0.0,0.0,0.0,0,0.0,0.00025558639946154926,0.0002704030023323867,0.0006565607145745389,0.0008047267432544913,0.006913488633969678,0.0006214398481421397
50,'m-1',0.004824347629607928,0.004981125808703271,0.005233810623437307,0.005439452724085903,0.005555917396208088,0.005235955944067785,111,116.80000000000018,126.0,137.29999999999563,146,126.4,8.951697552106452e-06,1.1729810609040214e-05,4.012829943178531e-05,6.204452451186171e-05,0.00017131697066474771,3.8853338473788665e-05
50,'DN',0.03792031692712783,0.04081421554267884,0.04628830207596479,0.05160354227932933,0.054662769488530216,0.04623084143795545,97,114.80000000000018,124.0,131.1999999999971,145,124.15,8.64301833303216e-06,1.0803772923395627e-05,1.9755470489712934e-05,3.179396031782744e-05,0.00012100225674771536,2.1109229539793616e-05
60,'1-1',1.85207535707832e-06,1.85207535707832e-06,1.85207535707832e-06,2.191622513691533e-06,2.932452650838968e-05,3.364603567490576e-06,0,0.0,0.0,0.0,0,0.0,0.00030559243414529647,0.0003225697915922865,0.000795775045688174,0.0009513493758106506,0.006986645610624009,0.0007439344532009553
60,'m-1',0.006435344512254915,0.006511433941557245,0.006702815061942147,0.0068953691633864955,0.007009179194156445,0.006701595778997671,124,130.70000000000027,140.0,146.09999999999854,148,138.45,8.951697566317307e-06,1.2038489828114507e-05,4.167169555557848e-05,6.636603367837779e-05,0.0002710203607847461,4.138058790429042e-05
60,'DN',0.05169883155652144,0.057422454376438954,0.06238144788461142,0.06832716540792202,0.06872310825164618,0.06235757154644872,114,127.80000000000018,138.5,148.09999999999854,153,137.15,8.64301833303216e-06,1.0803772923395627e-05,1.9755470489712934e-05,3.395471490819091e-05,0.00015217885861318337,2.1625773357273915e-05
70,'1-1',1.8520753712891747e-06,1.8520753712891747e-06,2.1607545761526126e-06,2.160754604574322e-06,3.549811103198408e-05,3.7504526076759247e-06,0,0.0,0.0,0.0,0,0.0,0.00035930261952898945,0.0003787494107996281,0.0009275810753877067,0.0011343961570560168,0.00742280935756412,0.0008743955520558028
70,'m-1',0.007985840266542255,0.008056743884827716,0.008252076099296346,0.008494204084518932,0.00869950663800978,0.008289256512124744,131,139.80000000000018,146.0,162.0,167,147.7,8.951697566317307e-06,1.2038489842325362e-05,4.321509169358251e-05,6.852678828295211e-05,0.006196735470240355,4.306495012216303e-05
70,'DN',0.06897591653807922,0.07204641053904211,0.0778033707154151,0.08167578247868551,0.08347272772732595,0.07740096104191588,131,139.60000000000036,145.5,151.09999999999854,155,144.75,8.64301833303216e-06,1.111245214246992e-05,2.0064149708787227e-05,3.549811103198408e-05,0.0001034075408483659,2.2178486662971864e-05
80,'1-1',1.8520753428674652e-06,1.8520753712891747e-06,2.1607545761526126e-06,2.1916225250602166e-06,3.333735645583147e-05,3.611546954118694e-06,0,0.0,0.0,0.0,0,0.0,0.00041270412572202986,0.0004302988416185372,0.0010572263504400325,0.0012825621857359693,0.09830785134872144,0.000999007526834283
80,'m-1',0.00974284242326462,0.009834983172345354,0.010040563537160097,0.010440025324043976,0.010689561610661258,0.010102500023924498,140,146.0,155.5,165.09999999999854,167,155.65,9.260376799602454e-06,1.2655848280473947e-05,4.537584626973512e-05,7.130490129725331e-05,0.0001815033851357839,4.519841746337292e-05
80,'DN',0.08411416315982478,0.0891873371138503,0.09542417001557624,0.10330592364695529,0.10728547796972521,0.09553421415979113,138,141.9000000000001,153.0,162.09999999999854,164,152.7,8.64301833303216e-06,1.111245214246992e-05,2.0372828942072374e-05,3.7350186403273256e-05,0.0005164203458036809,2.3322529045920958e-05
90,'1-1',1.8520753428674652e-06,1.8520753428674652e-06,2.1607545761526126e-06,2.2224904483882824e-06,3.179396031782744e-05,3.5652450705470075e-06,0,0.0,0.0,0.0,0,0.0,0.00045931468889648386,0.00048524374392400205,0.0011862542671110532,0.0014430753834631105,0.019109096190305763,0.0011243488720397786
90,'m-1',0.011733206075177804,0.011873006896848894,0.012160418124523176,0.012690235148743536,0.018725407911858838,0.012527885309609132,150,152.9000000000001,162.5,169.79999999998836,177,161.95,1.0186414442614478e-05,1.3273206775465951e-05,4.877131777902832e-05,7.686112735427741e-05,0.00040097431514141135,4.93612269258179e-05
90,'DN',0.10585660183068057,0.10983325456870187,0.1186311372761395,0.12171919512508667,0.12747402541481279,0.1166911346400804,137,153.80000000000018,160.0,167.1999999999971,173,160.0,8.643018361453869e-06,1.1112452170891629e-05,2.099018740864267e-05,4.012829947441787e-05,0.0007970097626071038,2.428871045864298e-05
100,'1-1',2.160754547730903e-06,2.160754547730903e-06,2.160754604574322e-06,2.46943380943776e-06,4.691924237931744e-05,4.460414811546798e-06,0,0.0,0.0,0.0,0,0.0,0.0005170377042418295,0.000537101853922195,0.0013171342590680979,0.0015853765068527537,0.007563875764049044,0.0012390083803323008
100,'m-1',0.013455327479334755,0.013677730861951447,0.01400601121923728,0.01439494704454765,0.014546199865435483,0.013999004200809396,156,158.80000000000018,167.5,172.0,174,165.95,1.0186414442614478e-05,1.3273206775465951e-05,4.907999704073518e-05,7.747848582084771e-05,0.00015156150016082393,4.964829088941798e-05
100,'DN',0.12050775263310243,0.12751835175172915,0.13105377840352617,0.13691220144162627,0.14467980549500226,0.13158101795614147,156,159.0,165.0,170.09999999999854,171,164.4,8.64301830461045e-06,1.1112452170891629e-05,2.0681508146935812e-05,4.043697867928131e-05,0.00011853282296669931,2.4012905569833266e-05
110,'1-1',1.8520753428674652e-06,1.8520753428674652e-06,2.160754604574322e-06,3.426339407041729e-06,2.099018735179925e-05,3.2874337620114603e-06,0,0.0,0.0,0.0,0,0.0,0.0005688958142400224,0.0005911207185818057,0.0014440014211913876,0.0017372466862752844,0.013368588616685884,0.0013578404060491521
110,'m-1',0.015676274513396038,0.01586191420010438,0.01613883033414254,0.016415376053095038,0.016625463134630536,0.01611884335425213,161,167.40000000000055,173.0,175.1999999999971,177,171.6,1.0495093647477916e-05,1.3581885980329389e-05,5.000603465532549e-05,7.902188195885174e-05,0.00010772905000067112,5.0778712801412954e-05
110,'DN',0.14200108716823934,0.14476805688586883,0.15258245671003579,0.15719202533389043,0.16293478626585056,0.15220176262009114,162,162.9000000000001,167.5,172.0,173,167.65,8.64301830461045e-06,1.1112452170891629e-05,2.099018740864267e-05,4.1054337145851605e-05,0.00025929055016149505,2.4857459650195323e-05
120,'1-1',1.8520753428674652e-06,1.8520753940265421e-06,2.160754604574322e-06,2.46943380943776e-06,3.9819620212711015e-05,4.0591318310134735e-06,0,0.0,0.0,0.0,0,0.0,0.0006247667542425006,0.0006432875078417055,0.0015804376392338781,0.001901772713893024,0.004302679736952086,0.0014841255534231862
120,'m-1',0.01843000189222721,0.018489546115011996,0.018819246396702738,0.01903671091169472,0.019205712788163964,0.018796959756576824,165,169.70000000000027,175.0,180.09999999999854,181,174.55,1.0495093704321334e-05,1.3581885980329389e-05,5.0932072383602645e-05,8.14913157682895e-05,0.00021607545852475596,5.250354286580432e-05
120,'DN',0.15960444609208935,0.1609843657058549,0.16708590450269867,0.17494240817333068,0.1761079809322723,0.16785684630454892,163,168.0,173.0,175.0,175,171.75,8.64301830461045e-06,1.1112452170891629e-05,2.1298866613506107e-05,4.262860119865719e-05,0.00013551018037105678,2.5236255363140004e-05
130,'1-1',3.7041506857349304e-06,3.7041506857349304e-06,4.630188414012082e-06,5.92664118812446e-06,4.16716956124219e-05,6.652037330923122e-06,0,0.0,0.0,0.0,0,0.0,0.0006769335435024004,0.0007007018439821877,0.0017215040456903807,0.002066607420829314,0.008843659836713869,0.0016213172561874544
130,'m-1',0.020998213056032,0.02108717440896726,0.021351187751292855,0.022318588446944027,0.02414859324073859,0.021626190074181297,177,177.0,181.0,181.0,181,179.7,1.0803772852341353e-05,1.3890565128349408e-05,5.247546846476325e-05,8.396074963457067e-05,0.00032349582932056364,5.4464512539055935e-05
130,'DN',0.18272791562196744,0.1836112320962571,0.18848169640227752,0.19580325897352363,0.2031590849389886,0.18994983653889336,171,171.9000000000001,175.0,175.0,175,174.05,8.64301830461045e-06,1.1112452170891629e-05,2.1298866613506107e-05,4.537584629815683e-05,0.00017965130984975985,2.606677997224267e-05


==> figures/syntactic/var_pattern_count_break_even.dat <==
"Number of Patterns"	m-1	DN
10	7.804708695745455	31.195901293824964
20	7.64985605219317	48.25279571200713
30	7.6954248134835295	59.29885432489815
40	8.519857846295043	68.19398784228795
50	8.979801070550796	77.00156384613116
60	9.534117604778592	86.32626006429221
70	9.966559681846586	90.81865845250567
80	10.587955574917036	97.91131648983166
90	11.650664192713458	106.0738071155061
100	11.766448117956555	108.29386633481347
110	12.329606172182105	114.17886147567914
120	13.126998946760438	115.05519123069836
130	13.798066298502007	119.06793781513821


==> figures/syntactic/var_pattern_count_speedup.dat <==
"Number of Patterns"	m-1	DN
10	4.969557618514045	7.554210214404705
20	8.315319231766845	13.584569728013088
30	11.05398673679166	19.266279501012686
40	13.213151679764353	25.13889170092804
50	15.994503240986022	29.439248219393587
60	17.977860897520568	34.40036297942289
70	20.304111570439325	39.42539296496057
80	22.102710291656575	42.83444239118683
90	22.777976603569773	46.2910072543471
100	24.955710622384842	51.59760349404913
110	26.740347108825674	54.62506728995063
120	28.267150603846215	58.809261994982634
130	29.768324007762388	62.19860135827753

